"Money makes the world go around'': Identifying Barriers to Better Privacy in Children's Apps From Developers' Perspectives

The industry for children's apps is thriving at the cost of children's privacy: these apps routinely disclose children's data to multiple data trackers and ad networks. As children spend increasing time online, such exposure accumulates to long-term privacy risks. In this paper, we used a mixed-methods approach to investigate why this is happening and how developers might change their practices. We base our analysis against 5 leading data protection frameworks that set out requirements and recommendations for data collection in children's apps. To understand developers' perspectives and constraints, we conducted 134 surveys and 20 semi-structured interviews with popular Android children's app developers. Our analysis revealed that developers largely respect children's best interests; however, they have to make compromises due to limited monetisation options, perceived harmlessness of certain third-party libraries, and lack of availability of design guidelines. We identified concrete approaches and directions for future research to help overcome these barriers.

==> notes.txt <==
User led technology
How much is the study going to shake the tree of current technologies and the status quo

In our case:
	responsible ethical design of parental control apps
	We have to be really careful when developing apps for safeguarding children's privacy
How responsible currently, the technology industry are regarding this whole process?
Under that umbrella, we talk about the whole cycle. What is their initiative and practice?
How are they trying to draw any design experiences for developing for children.
And how are they trying to balance this with the data economy, the use of third party libraries, 

Existing responsible ethical design principle.

The message: The gap that design principles for families and children are not widely known to the community for such developers. The guidelines for adopting third party libraries, is misaligned. 

What is necessary for age appropriate responsible design? So we interviewed developers and highlighted the gaps. 
%https://www.youtube.com/watch?v=4XpDdIISlYo


\subsection{Age appropriate design}
Do developers apply age appropriate design?
Developers rarely apply any known age appropriate design principles and most often rely on their own experiences or intuition. Many developers interpreted design principles to relate purely to the construction of the user interface and the look of the app. Only in cases where apps were developed for specific vulnerable user groups did we see the use of rigorous design principles. 

Why (not)? 
There is little awareness of documents outlining age appropriate design. Developers do not know that they exist and they fall in the shadows of larger legal regulations like COPPA and GDPR. The advent of the ICO's code for age appropriate design only adds to the large body of existing guidelines, putting more pressure on the developers, but also making it less transparent.

What are its implications?

What can we do to change this? 
For the developer community to adopt guidelines intended to protect users, we need to facilitate accessibility to the core values these guidelines try to communicate. The best places to integrate this is in the 

\begin{itemize}
    \item What is the role of regulators? 
    \item What is the role of developers? 
    \item What happens if this trend continues? 
    \item What impact will age appropriate design have? 
    \item What is the key finding/recommendation?
\end{itemize}



\subsection{Regulations and app review procedures}

\begin{itemize}
    \item What is the relationship between regulators/marketplaces/developers.
    \item How do developers rely on marketplace review procedures?
    \item Why do they rely on it?
    \item What impact does this have on apps and age appropriate design?
    \item Do marketplaces live up to the expectations set out by privacy guidelines?
    \item What is the key finding/recommendation?
\end{itemize}

\subsubsection{Role of parents}
All interviewees reported that they believe that parents are responsible for the safety of their children online. This view is shared by the overwhelming majority of the survey respondents, where 69/73 respondents agreed, to some degree, that parents should have complete control over the mobile devices of their children. Furthermore, 57/73 respondents agreed, to some degree, that parents of young children should be able to monitor all smartphone and tablet usage of their children. 

Interviewee respondents agree with this aspect to a certain degree. Their view on the role of parents is a combination of two beliefs, where monitoring is only a small components of it. 

\begin{enumerate}
    \item \textbf{Parents should act as guardians online.} Most interviewees (4/5) reported that they believe that parents are responsible for the safety of their children online. They shared the belief that \textit{``online life"} is similar to the physical world, and content which formerly was available on for example a magazine, is available now as well, only on a different medium. Similarly, the role of parents has simply transitioned between different media. As a result, \textit{``parents really have to be on monitoring, or close by their child at all times when they are on the Internet potentially (I5)."}. 
    \item \textbf{Parents should be educated.} Respondents noted that technology to monitor children is not enough to help parents protect children. Even if parents are aware of applications being used by their children, they still might not have a the technical skills to identify malicious apps from benign ones. In fact, 3/5 interviewees stated that a majority of the parents are not very technical. Therefore, as stated by all interviewees, the education of parents is primary aspect in the safety of children online. \textit{``So the role of that parent is to educate themselves. obviously, jump on it, start baby steps (I3)."} 
\end{enumerate}


38 minutes and 3 seconds
43 minutes and 46 seconds
39 minutes and 8 seconds
24 minutes and 31 seconds
34 minutes and 14 seconds


Add in the methodology that a complete survey is available in the supplementary material

Change the last paragraph of the limitations.

Conclusion
